Set-based state estimation and fault diagnosis using constrained zonotopes and applications

This doctoral thesis develops new methods for set-based state estimation and active fault diagnosis (AFD) of (i) nonlinear discrete-time systems, (ii) discrete-time nonlinear systems whose trajectories satisfy nonlinear equality constraints (called invariants), (iii) linear descriptor systems, and (iv) joint state and parameter estimation of nonlinear descriptor systems. Set-based estimation aims to compute tight enclosures of the possible system states in each time step subject to unknown-but-bounded uncertainties. To address this issue, the present doctoral thesis proposes new methods for efficiently propagating constrained zonotopes (CZs) through nonlinear mappings. Besides, this thesis improves the standard prediction-update framework for systems with invariants using new algorithms for refining CZs based on nonlinear constraints. In addition, this thesis introduces a new approach for set-based AFD of a class of nonlinear discrete-time systems. An affine parametrization of the reachable sets is obtained for the design of an optimal input for set-based AFD. In addition, this thesis presents new methods based on CZs for set-valued state estimation and AFD of linear descriptor systems. Linear static constraints on the state variables can be directly incorporated into CZs. Moreover, this thesis proposes a new representation for unbounded sets based on zonotopes, which allows to develop methods for state estimation and AFD also of unstable linear descriptor systems, without the knowledge of an enclosure of all the trajectories of the system. This thesis also develops a new method for set-based joint state and parameter estimation of nonlinear descriptor systems using CZs in a unified framework. Lastly, this manuscript applies the proposed set-based state estimation and AFD methods using CZs to unmanned aerial vehicles, water distribution networks, and a lithium-ion cell.

==> Figures/Introduction/phdthesis_flowchart.pdf_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'phdthesis_flowchart.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{841.81846933bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.64572996)%
    \put(-0.2834848,-0.10275227){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.14119094\unitlength}\raggedright \end{minipage}}}%
    \put(-0.29706085,-0.08103058){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.21042881\unitlength}\raggedright \end{minipage}}}%
    \put(-0.2061013,-0.15026845){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(-0.27226427,-0.31769751){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{phdthesis_flowchart.pdf}}%
    \put(0.1593904,0.6219174){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Mathematical background}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{phdthesis_flowchart.pdf}}%
    \put(-0.00959629,0.59450358){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.17299131\unitlength}\centering Set operations\\ \end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{phdthesis_flowchart.pdf}}%
    \put(-0.00959629,0.53747206){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.17299131\unitlength}\centering Zonotopes\\ \end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{phdthesis_flowchart.pdf}}%
    \put(0.15010271,0.54507466){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.17299131\unitlength}\centering Constrained\\ zonotopes\\ \end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{phdthesis_flowchart.pdf}}%
    \put(0.15010272,0.60210618){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.17299131\unitlength}\centering Interval\\ analysis\\ \end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{phdthesis_flowchart.pdf}}%
    \put(0.15010269,0.48804322){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.17299131\unitlength}\centering Linear state\\ estimation\\ \end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{phdthesis_flowchart.pdf}}%
    \put(-0.00959629,0.48804321){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.17299131\unitlength}\centering Complexity\\ reduction\\ \end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{phdthesis_flowchart.pdf}}%
    \put(0.56958752,0.23484029){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{}}}%
    \put(0.35555731,0.32548362){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.22367347\unitlength}\raggedright \end{minipage}}}%
    \put(0.47562978,0.63782308){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.27263204\unitlength}\centering State estimation of systems with\\ nonlinear dynamics\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{phdthesis_flowchart.pdf}}%
    \put(0.45132121,0.58911139){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.17299131\unitlength}\centering CZIB\end{minipage}}}%
    %\put(0,0){\includegraphics[width=\unitlength,page=10]{phdthesis_flowchart.pdf}}%
    \put(0.48207221,0.50585902){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.17299131\unitlength}\centering First-order Taylor extension\\ (CZFO)\\ \end{minipage}}}%
    %\put(0,0){\includegraphics[width=\unitlength,page=11]{phdthesis_flowchart.pdf}}%
    \put(0.47511241,0.55169769){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.17299131\unitlength}\centering Mean value extension\\ (CZMV)\end{minipage}}}%
    %\put(0,0){\includegraphics[width=\unitlength,page=12]{phdthesis_flowchart.pdf}}%
    \put(0.60812225,0.58911139){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.17299131\unitlength}\centering Numerical results\\ \end{minipage}}}%
    %\put(0,0){\includegraphics[width=\unitlength,page=13]{phdthesis_flowchart.pdf}}%
    \put(0.47480063,0.41046593){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.27263204\unitlength}\centering State estimation of systems with nonlinear \\ dynamics, nonlinear measurement, and invariants\end{minipage}}}%
    %\put(0,0){\includegraphics[width=\unitlength,page=14]{phdthesis_flowchart.pdf}}%
    \put(0.54266843,0.2158426){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.17299131\unitlength}\centering Numerical results\\ \end{minipage}}}%
    %\put(0,0){\includegraphics[width=\unitlength,page=15]{phdthesis_flowchart.pdf}}%
    \put(0.75656777,0.63750336){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.27263204\unitlength}\centering Fault diagnosis of\\  nonlinear systems\end{minipage}}}%
    %\put(0,0){\includegraphics[width=\unitlength,page=16]{phdthesis_flowchart.pdf}}%
    \put(0.80854742,0.59674522){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.17299131\unitlength}\centering AFD method based on affine parameterization\\ \end{minipage}}}%
    %\put(0,0){\includegraphics[width=\unitlength,page=17]{phdthesis_flowchart.pdf}}%
    \put(0.84264034,0.53245964){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.17299131\unitlength}\centering Numerical results\\ \end{minipage}}}%
    %\put(0,0){\includegraphics[width=\unitlength,page=18]{phdthesis_flowchart.pdf}}%
    \put(0.16074799,0.39028033){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{}}}%
    %\put(0,0){\includegraphics[width=\unitlength,page=19]{phdthesis_flowchart.pdf}}%
    \put(0.14922007,0.28623031){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.17299131\unitlength}\centering Mixed zonotopes\\ \end{minipage}}}%
    %\put(0,0){\includegraphics[width=\unitlength,page=20]{phdthesis_flowchart.pdf}}%
    \put(0.08565705,0.23878842){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.21032546\unitlength}\centering State estimation and fault diagnosis of LDS using\\ mixed zonotopes\end{minipage}}}%
    %\put(0,0){\includegraphics[width=\unitlength,page=21]{phdthesis_flowchart.pdf}}%
    \put(0.08565706,0.36339139){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.21032546\unitlength}\centering State estimation and fault diagnosis of LDS using\\ constrained zonotopes\end{minipage}}}%
    %\put(0,0){\includegraphics[width=\unitlength,page=22]{phdthesis_flowchart.pdf}}%
    \put(-0.01075049,0.28526965){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.17299131\unitlength}\centering Numerical results\\ \end{minipage}}}%
    %\put(0,0){\includegraphics[width=\unitlength,page=23]{phdthesis_flowchart.pdf}}%
    \put(0.75139723,0.40874144){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.27263204\unitlength}\centering Joint state and parameter estimation\\ of nonlinear systems\end{minipage}}}%
    %\put(0,0){\includegraphics[width=\unitlength,page=24]{phdthesis_flowchart.pdf}}%
    \put(0.80377582,0.36844011){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.17265191\unitlength}\centering Mean value extension for \\ joint state and parameter estimation (CZMV-J)\\ \end{minipage}}}%
    %\put(0,0){\includegraphics[width=\unitlength,page=25]{phdthesis_flowchart.pdf}}%
    \put(0.8374698,0.29039318){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.17299131\unitlength}\centering Numerical results\\ \end{minipage}}}%
    %\put(0,0){\includegraphics[width=\unitlength,page=26]{phdthesis_flowchart.pdf}}%
    \put(0.39304704,0.09213522){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Applications}}}%
    %\put(0,0){\includegraphics[width=\unitlength,page=27]{phdthesis_flowchart.pdf}}%
    \put(0.0956803,0.06361898){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.15839536\unitlength}\centering Unmanned aerial\\ vehicles\\ \end{minipage}}}%
    %\put(0,0){\includegraphics[width=\unitlength,page=28]{phdthesis_flowchart.pdf}}%
    \put(0.31405744,0.06368896){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.14913504\unitlength}\centering Water distribution\\ networks\\ \end{minipage}}}%
    %\put(0,0){\includegraphics[width=\unitlength,page=29]{phdthesis_flowchart.pdf}}%
    \put(0.51446824,0.06400947){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.17183495\unitlength}\centering Lithium-ion\\ cell\\ \end{minipage}}}%
    \put(0.04819743,0.40464269){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.23279317\unitlength}\centering State estimation and fault diagnosis\\ of linear descriptor systems\end{minipage}}}%
    \put(0.36952331,0.23529141){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.2036408\unitlength}\raggedright \end{minipage}}}%
    \put(0.50053222,0.37173075){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.20092559\unitlength}\raggedright \end{minipage}}}%
    %\put(0,0){\includegraphics[width=\unitlength,page=30]{phdthesis_flowchart.pdf}}%
    \put(0.51665835,0.35901482){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.16766426\unitlength}\centering Mean value extension\\ with consistency step\\ (CZMV+C,CZMV+F,CZMV+FC)\end{minipage}}}%
    %\put(0,0){\includegraphics[width=\unitlength,page=31]{phdthesis_flowchart.pdf}}%
    \put(0.51665835,0.29074807){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.16766426\unitlength}\centering First-order Taylor extension\\ with consistency step\\ (CZFO+C,CZFO+F,CZFO+FC)\end{minipage}}}%
  \end{picture}%
\endgroup%

